ReMAC:Digital Multiple Access Computing by Repeated Transmission

In this paper, we consider the ChannelComp framework, where multiple transmitters aim to compute a function of their values at a common receiver while using digital modulations over a multiple access channel. ChannelComp provides a general framework for computation by designing digital constellations for over-the-air computation. Currently, ChannelComp uses a symbol-level encoding. However, encoding repeated transmissions of the same symbol and performing the function computation using the corresponding received sequence may significantly improve the computation performance and reduce the encoding complexity. In this paper, we propose a new scheme where each transmitter repeats the transmission of the same symbol over multiple time slots while encoding such repetitions and designing constellation diagrams to minimize computational errors. We formally model such a scheme by an optimization problem, whose solution jointly identifies the constellation diagram and the repetition code. We call the proposed scheme ReMAC. To manage the computational complexity of the optimization, we divide it into two tractable subproblems. We verify the performance of ReMAC by numerical experiments. The simulation results reveal that ReMAC can reduce the computation error in noisy and fading channels by approximately up to 7.5$dB compared to standard ChannelComp, particularly for product functions.

==> Data/Sim.dat <==
SNR L1 L2 L4 L6 L8 L1m L2m L4m L6m L8m
15 0.8929697 0.88472727 0.82509091 0.80739394 0.81733333 0.60466667 0.59381818 0.57866667 0.552 5.00363636e-01
25 0.72745455 0.71951515 0.67478788 0.65242424 0.49024242 0.55484848 0.52872727 0.50393939 0.49987879 4.49272727e-01
35 0.46054545 0.41757576 0.37490909 0.32763636 0.22375758 0.4330303 0.38915152 0.32678788 0.32521212 2.99515152e-01
45 0.20975758 0.16466667 0.14375758 0.13909091 0.10121212 0.17975758 0.14684848 0.114 0.10933333 8.20606061e-02
55 0.05133333 0.01012121 0.00918182 0.00869697 0.00424242 0.00345455 0.00260606 0.00254545 0.00078788 3.03030303e-04


==> Data/Sim_L.dat <==
L ChannelCoding ChannelComp AirComp 
1 0.5082 0.562 0.878969696969697 0.6363636363636364 0.7093939393939394
2 0.3859090909090909 0.42593939393939395 0.8350909090909091 0.5508484848484848 0.6615151515151515
3 0.30392727272727277 0.342 0.797030303030303 0.49466666666666664 0.6364848484848484
4 0.25232727272727273 0.2736969696969697 0.7726666666666666 0.46775757575757576 0.6307878787878788
5 0.2016 0.22993939393939394 0.746969696969697 0.44375757575757574 0.6227272727272727
6 0.16325454545454546 0.18496969696969698 0.7212727272727273 0.4258181818181818 0.6347878787878788
7 0.14427272727272727 0.16248484848484848 0.6965454545454546 0.4106060606060606 0.6132121212121212
8 0.11989090909090908 0.13345454545454546 0.6841818181818182 0.4035151515151515 0.5946666666666667
9 0.10390909090909091 0.10933333333333334 0.6556363636363637 0.3896363636363636 0.6076363636363636
10 0.08907272727272728 0.09781818181818182 0.6366060606060606 0.39266666666666666 0.6131515151515151

==> Data/Sim_L_8_bits.dat <==
SNR L1 L2 L3 L4 L1p L2p L3p L4p L1m L2m L3m L4m 
-15 0.39472305 0.25644915 0.22636727 0.19755624 2.81342186 2.24555945 2.87103969 2.78570131 0.10989794 0.06944704 0.18211931 0.09169728
-10 0.37437489 0.24582159 0.22249193 0.19594872 2.73421982 2.20856383 2.72837841 2.75755514 0.10774681 0.06897003 0.17252456 0.0924057
-5 0.33134533 0.23174718 0.21953726 0.19449836 2.61513118 2.19976499 2.49420217 2.74734571 0.10163745 0.06893133 0.15494807 0.08956609
0 0.27306898 0.21091511 0.2042852 0.1884139 2.56107756 2.12967735 2.15856157 2.73138718 0.09415584 0.06887205 0.13265204 0.08618827
5 0.20720933 0.18634444 0.1776159 0.173413 2.25404699 1.97397568 1.85954649 2.68240298 0.08419834 0.06950844 0.10317333 0.08106284
10 0.16171306 0.1637514 0.15403292 0.15913467 1.90896391 1.72775202 1.66021309 2.46129876 0.07872887 0.07303295 0.0701056 0.07094741
15 0.13925022 0.13751037 0.13788867 0.13956315 1.59831643 1.53526307 1.46573853 1.44706141 0.06629948 0.06515283 0.06442728 0.06268667
20 0.12561186 0.12576524 0.12852232 0.12643254 1.35773572 1.32520286 1.28038095 1.22164203 0.06348287 0.06315283 0.06316527 0.05936651
25 0.11399082 0.11209074 0.11045113 0.10082065 1.22649152 1.13815337 1.10638917 1.0316251 0.06042169 0.06052969 0.05753195 0.05548232
30 0.10104125 0.09732406 0.09400887 0.08072906 1.05840415 0.93948157 0.89766978 0.80316265 0.05633043 0.05517776 0.05370982 0.05048614 
35 0.08531279 0.07906056 0.08018114 0.06927183 0.88616371 0.73232989 0.68849054 0.63584254 0.04933252 0.04903931 0.0420594 0.04122349
40 0.06913195 0.06562718 0.06557466 0.06437736 0.59431952 0.56574346 0.52145925 0.52864594 0.04162361 0.03991755 0.03418221 0.02925362
45 0.04917023 0.04321497 0.04132278 0.04565222 0.50724719 0.38005973 0.34166189 0.4846374 0.02862408 0.03106821 0.01901484 0.03104264
50 0.03022076 0.02955715 0.03181433 0.0270874 0.34250555 0.27391022 0.24182535 0.45145557 0.01711875 0.02133041 0.01176487 0.02778168
55 0.01426255 0.01298267  0.01404518 0.01467599 0.17531728 0.17232432 0.1673417 0.41570095 0.00894907 0.01302453 0.00696786 0.02528992


==> Data/Sim_L_high_bits.dat <==
SNR L1m L2m L3m L4m L1p L2p L3p L4p L1 L2 L3 L4
15 0.8417 0.8362 0.8328 0.8319 0.9420 0.9342 0.9329 0.9315 0.9219 0.9212 0.9191 0.9137
25 0.7644 0.7434 0.7368 0.7358 0.8650 0.8427 0.8425 0.8378 0.8421 0.8254 0.8220 0.8171
35 0.6379 0.6259 0.6196 0.6136 0.7194 0.6909 0.6509 0.6409 0.6378 0.62 0.6194 0.6138
45 0.3555 0.3349 0.3180 0.3047 0.3696 0.3343 0.334 0.3241 0.3094 0.304 0.2993 0.2859
55 0.0899 0.0884 0.0849 0.0753 0.16466667 0.14375758 0.13909091 0.10121212 0.0816 0.0815 0.0723 0.0642


==> Data/Sim_L_prod.dat <==
L ChannelCoding_prod ChannelComp_prod AirComp_prod 
1 0.9198181818181819 0.922969696969697 0.9523030303030303
2 0.8975757575757576 0.8993939393939394 0.9395151515151515
3 0.8765454545454545 0.8821818181818182 0.9337575757575758
4 0.8623636363636363 0.8646666666666667 0.9283636363636364
5 0.8513333333333334 0.8537575757575757 0.922
6 0.8386666666666667 0.8503030303030303 0.9216363636363636
7 0.8293333333333334 0.8429090909090909 0.9164848484848485
8 0.8250909090909091 0.8276363636363636 0.914969696969697
9 0.8136969696969697 0.8253939393939393 0.9107878787878788
10 0.8026060606060607 0.8135151515151515 0.9070909090909091
11 0.7985454545454546 0.8083030303030303 0.9091515151515152
12 0.7887272727272727 0.7985454545454546 0.9035151515151515
13 0.7867878787878788 0.7916969696969697 0.9033333333333333
14 0.7818181818181819 0.7926666666666666 0.9022424242424243
15 0.7763636363636364 0.7830303030303031 0.9024242424242425
16 0.7651515151515151 0.7842424242424243 0.8976363636363637
17 0.7631515151515151 0.7718787878787878 0.8970303030303031
18 0.7533939393939394 0.771090909090909 0.8973939393939394
19 0.755030303030303 0.7642424242424243 0.900060606060606
20 0.7460606060606061 0.7594545454545455 0.893090909090909
21 0.7441212121212121 0.7558787878787879 0.8953333333333333
22 0.7391515151515151 0.753030303030303 0.8930303030303031
23 0.7269696969696969 0.7492727272727273 0.8912727272727273
24 0.7269696969696969 0.745030303030303 0.8901818181818182
25 0.7278181818181818 0.742969696969697 0.8932727272727272
26 0.7215151515151516 0.7412121212121212 0.8918181818181818
27 0.7145454545454546 0.7362424242424243 0.8861818181818182
28 0.719030303030303 0.728909090909091 0.8873333333333333
29 0.7115151515151515 0.7264242424242424 0.889090909090909
30 0.709939393939394 0.7314545454545455 0.886969696969697
31 0.7056969696969697 0.726909090909091 0.8853333333333333
32 0.7015757575757576 0.7177575757575757 0.8852727272727273
33 0.7043636363636364 0.7121818181818181 0.8832121212121212
34 0.6956363636363636 0.7113939393939394 0.8846060606060606
35 0.6909090909090909 0.7101212121212122 0.8798181818181818
36 0.6855757575757576 0.7081818181818181 0.8838787878787879
37 0.6877575757575758 0.7058787878787879 0.8822424242424243
38 0.678060606060606 0.7055757575757575 0.8826060606060606
39 0.6778181818181818 0.707939393939394 0.8828484848484849
40 0.680060606060606 0.6992121212121212 0.8801818181818182

==> Data/Sim_fading.dat <==
L ChannelCoding ChannelComp AirComp ChannelCoding_fading ChannelComp_fading AirComp_fading 
1 0.4812545454545455 0.5635757575757576 0.8806666666666667 0.6351515151515151 0.7077575757575758 0.8948484848484849
2 0.3586484848484848 0.43763636363636366 0.8326666666666667 0.5465454545454546 0.6710909090909091 0.8806666666666667
3 0.2908030303030303 0.3418787878787879 0.7976969696969697 0.503030303030303 0.6605454545454545 0.8793660120674502
4 0.2391848484848485 0.2744242424242424 0.7703636363636364 0.4721818181818182 0.6453333333333333 0.8664891143498062
5 0.1910181818181818 0.2327878787878788 0.7395757575757576 0.44036363636363635 0.6172121212121212 0.8514167494987027
6 0.16325151515151515 0.18921212121212122 0.723939393939394 0.41945454545454547 0.6132727272727273 0.8417213137287219
7 0.1364121212121212 0.15678787878787878 0.7033333333333334 0.4106060606060606 0.6275757575757576 0.8319077158650089
8 0.11621818181818182 0.12690909090909092 0.6796363636363636 0.4027878787878788 0.613030303030303 0.8188524951979841
9 0.0956121212121212 0.10739393939393939 0.6601818181818182 0.3902424242424242 0.5877575757575758 0.8151151724489032
10 0.0819090909090909 0.09363636363636364 0.6494545454545455 0.38927272727272727 0.6344242424242424 0.7794802149846469
11 0.07212121212121213 0.08163636363636363 0.6245454545454545 0.37727272727272726 0.5941212121212122 0.7742389941035784
12 0.05934545454545455 0.06818181818181818 0.6201212121212121 0.3671515151515152 0.6255757575757576 0.7630142087657364
13 0.050072727272727276 0.06054545454545455 0.6019393939393939 0.3617575757575758 0.5813333333333334 0.7496742004855842
14 0.0443030303030303 0.05303030303030303 0.5865454545454546 0.34915151515151516 0.6032727272727273 0.7138944814068746
15 0.036987878787878785 0.04084848484848485 0.571939393939394 0.35448484848484846 0.6081818181818182 0.7021867684369807
16 0.030187878787878784 0.03812121212121212 0.5605454545454546 0.3600606060606061 0.591939393939394 0.6966270994192627
17 0.02622121212121212 0.03090909090909091 0.5446666666666666 0.3672121212121212 0.6131515151515151 0.6598763074576974
18 0.023336363636363634 0.02703030303030303 0.5316969696969697 0.34775757575757577 0.6103030303030303 0.660939476240491
19 0.021018181818181818 0.024424242424242425 0.5277575757575758 0.3572121212121212 0.5782424242424242 0.6343352121529313
20 0.017875757575757576 0.022363636363636363 0.5130303030303031 0.334969696969697 0.6021212121212122 0.6210424466698319

==> Data/Sim_fading_bit_slicing.dat <==
SNR L1 L2 L4 slicing2 slicing4
-15 0.17548301 0.15872816 0.10183069 0.29979578 1.12560672e-01
-13 0.17234533 0.15429934 0.10130372 0.2744747911  0.10920677
-11 0.1696105  0.15011038 0.10095744 0.2402249033 0.0904571 
-9  0.16728917 0.14230297 0.10079245 0.2115832128 0.07307569
-7  0.16017694 0.13538684 0.10069547 0.163694193  0.05649193
-5  0.15568666 0.12880421 0.1006261  0.146444811 0.03872959
-3  0.14838011 0.12140667 0.10025888 0.135162835 0.02908932
-1  0.14252336 0.11295535 0.0995462  0.111370545 0.01989174
1   0.13197804 0.10414831 0.09957009 0.103640386 0.01331002
3   0.12548062 0.09692289 0.09943862 0.09624775  0.00913576
5   0.11927575 0.09137275 0.09882566 0.0857557   0.00681076
7   0.11340753 0.08626718 0.09882566 0.07441554
9   0.1082008  0.08150027 0.09882566 0.06301171
11  0.10784364 0.07852848 0.09882566 0.0568399
13  0.10322092 0.07582723 0.09882566 0.05287925
15

==> Data/Sim_fading_max.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp
0    0.02664471 0.02202459 0.01935441 0.05500659 0.03256478 0.02497585 0.02028107 0.05500659 
0.05 0.02823013 0.02292929 0.01982433 0.05554677 0.03403162 0.02580588 0.02084761 0.05554677 
0.1  0.0285112  0.02354414 0.02048309 0.05655687 0.03513395 0.026065   0.02072025 0.05655687 
0.15 0.0287747  0.02345191 0.02092666 0.05795784 0.03513395 0.02603865 0.02162055 0.05734739 
0.2  0.02891524 0.02352657 0.02226614 0.05734739 0.0360123  0.02671937 0.02285024 0.05718928  
0.25 0.03016249 0.02480018 0.02358498 0.05776899 0.03552042 0.02832675 0.02378129 0.05776899 
0.3  0.03061924 0.02614405 0.02479578 0.05718928 0.03664032 0.02802372 0.0253184  0.05795784 
0.35 0.03140536 0.02752306 0.02524374 0.05910848 0.03747475 0.02937637 0.02740009 0.05910848 
0.4  0.03394818 0.0293105  0.02831489 0.05954765 0.03908213 0.03039526 0.02859025 0.05954765 
0.45 0.03419851 0.02972332 0.02902872 0.0597365  0.04137901 0.03082126 0.02932806 0.0597365 
0.5  0.03606061 0.03200264 0.03114308 0.06097058 0.04322793 0.03490997 0.03154115 0.06097058

==> Data/Sim_fading_max_50.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp
0 0.37631515 0.37489697 0.37232121 0.46406061 0.40104848 0.39890909 0.39456364 0.90860606 
0.05 0.37715152 0.37503636 0.37370909 0.46551515 0.40284242 0.40209697 0.39735758 0.90527273 
0.1 0.37748485 0.37569091 0.37410909 0.47290909 0.40535758 0.40490909 0.39803636 0.90842424 
0.15 0.37924848 0.37684242 0.37455152 0.47375758 0.40768485 0.40593939 0.39456364 0.9090303 
0.2 0.38009091 0.37686667 0.37539394 0.4750303 0.40983030 0.40836364 0.39860000 0.91151515 
0.25 0.38171515 0.3796303 0.37866667 0.47569697 0.41216364 0.41166061 0.40427879 0.91084848 
0.3 0.38460000 0.38293333 0.38170303 0.47739394 0.41586061 0.41201818 0.40526061 0.91654545 
0.35 0.38877576 0.38496364 0.3837697 0.47987879 0.41748485 0.41499394 0.41247879 0.91557576 
0.4 0.39372727 0.38829697 0.38695758 0.48175758 0.42347879 0.41702424 0.41517576 0.91969697 
0.45 0.39968485 0.39550909 0.39463030 0.48218182 0.42504848 0.41919394 0.41633333 0.92381818 
0.5 0.40631515 0.40390909 0.39909697 0.48466667 0.42742424 0.42335152 0.42023030 0.92793939 
0.55 0.41060606 0.40701818 0.40146667 0.48739394 0.43215152 0.42724242 0.42322424 0.92709091 
0.6 0.41164848 0.41029091 0.40235758 0.48842424 0.43314545 0.43218182 0.42669091 0.93975758 
0.65 0.41381818 0.41182424 0.40658182 0.49145455 0.43721818 0.43524242 0.42809697 0.93987879 
0.7 0.41718788 0.41476364 0.41283636 0.49387879 0.44135758 0.43975758 0.43148485 0.93763636 
0.75 0.42404242 0.42209697 0.41827273 0.49727273 0.44261212 0.43978788 0.43840606 0.93218182 
0.8 0.42814545 0.42318182 0.41887273 0.49842424 0.45784848 0.45051515 0.44462424 0.93866667 
0.85 0.43244848 0.42821212 0.42203030 0.50339394 0.46273333 0.45682424 0.44919394 0.93866667  
0.9 0.43253939 0.43034545 0.42744848 0.50406061 0.46770909 0.46130303 0.45048485 0.9429697 
0.95 0.44078788 0.43812727 0.43326667 0.51266667 0.47785455 0.46162424 0.45324242 0.95175758 
1.0 0.44563636 0.43979394 0.43732121 0.51557576 0.47819394 0.46363636 0.4596000 0.94545455


==> Data/Sim_fading_prod.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp
0    0.36705039 0.23015501 0.00935704 0.52453525 0.530721   0.3767963  0.09837058 0.90193939 
0.05 0.38392803 0.25188508 0.01384548 0.55633182 0.55063696 0.39436951 0.1133955  0.91454545  
0.1  0.41993162 0.28300172 0.08208883 0.56569687 0.5832638  0.43196294 0.16686955 0.92745455 
0.15 0.49413664 0.32879405 0.14677077 0.57551526 0.59703726 0.43721811 0.19341561 0.94351515  
0.2  0.49883097 0.34073258 0.20618111 0.61033415 0.61395335 0.45256872 0.24155241 0.95151515 
0.25 0.59022815 0.43587017 0.30653324 0.69759156 0.6365318  0.48397694 0.37517948 0.95206061  
0.3  0.59042512 0.43618846 0.38526902 0.74460831 0.68113646 0.52077726 0.42519589 0.96096970 
0.35 0.66429463 0.51576561 0.48794065 0.89111471 0.69674725 0.54523903 0.46623125 0.96266667  
0.4  0.79549036 0.63069287 0.57348657 0.89559815 0.87457162 0.70050871 0.58402171 0.96527273 
0.45 0.79589547 0.78311575 0.65270846 1.19867257 1.02963738 0.82327528 0.79456682 0.96975758  
0.5  1.02597262 0.85243073 0.8445263  1.32060343 1.0538505  0.85677403 0.84635849 0.97393939


==> Data/Sim_fading_slicing_bits.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp bit_slicing bit_slicing4
0 0.30122449 0.28714286 0.26612245 0.72127273 0.70660606 0.57727273 0.3589697 0.85575758 0 0
0.05 0.45244898 0.44583673 0.43897959 0.72884848 0.71509091 0.59775758 0.4009697 0.87472727 0.3496131 0.09814768
0.1 0.6277551 0.60571429 0.52510204 0.7510303 0.73624242 0.62660606 0.44630303 0.87478788 0.61970251 0.4479914
0.15 0.7555102 0.73387755 0.70938776 0.77769697 0.76321212 0.64660606 0.47472727 0.87630303 0.82674852 0.71938582
0.2 0.8044898 0.7922449 0.78653061 0.78557576 0.76527273 0.67357576 0.5270303 0.87781818 0.90482794 0.88315881
0.25 0.85653061 0.84489796 0.82428571 0.78945455 0.77751515 0.71181818 0.53078788 0.88 0.93148479 0.9211617
0.3 0.88653061 0.87408163 0.86510204 0.79266667 0.77890909 0.73048485 0.57921212 0.886 0.94074519 0.93177224
0.35 0.89612245 0.8955102 0.88244898 0.79927273 0.77933333 0.74248485 0.64181818 0.88866667 0.96915959 0.95361583
0.4 0.90673469 0.90632653 0.89022449 0.80206061 0.7889697 0.75309091 0.67442424 0.89593939 0.96462768 0.95493475
0.45 0.92142857 0.91653061 0.90734694 0.82787879 0.80587879 0.77593939 0.68181818 0.90133333 0.98540138 0.9765967
0.5 0.93979592 0.93693878 0.92673469 0.8410303 0.82006061 0.79036364 0.70951515 0.90466667 0.97732462 0.97031599
0.55 0.94591837 0.93918367 0.93061224 0.84842424 0.82515152 0.79757576 0.72842424 0.91606061 0.99183962 0.9968138
0.6 0.94428571 0.94204082 0.93816327 0.85127273 0.82551515 0.80624242 0.75878788 0.91684848 0.99125001 0.99601309
0.65 0.94897959 0.94836735 0.94061224 0.85751515 0.82854545 0.81ac642424 0.76290909 0.91775758 0.99087211 0.99480072
0.7 0.95918367 0.9577551 0.9444898 0.86272727 0.83854545 0.82115152 0.78563636 0.92187879 0.9919176 0.99670184
0.75 0.96 0.95816327 0.94979592 0.86812121 0.85115152 0.83830303 0.79351515 0.93006061 0.99481501 0.99819051
0.8 0.96102041 0.96020408 0.95612245 0.87624242 0.8569697 0.85127273 0.80121212 0.93509091  0.99360621 0.99765378
0.85 0.96346939 0.96265306 0.96489796 0.87648485 0.85806061 0.85690909 0.81175758 0.93630303 0.99629722 0.99818166
0.9 0.96510204 0.96489796 0.95734694 0.87909091 0.86521212 0.86369697 0.824 0.93763636 0.99519934 0.99835806
0.95 0.97020408 0.96795918 0.96571429 0.88490909 0.86818182 0.86660606 0.83684848 0.99123884 0.99753788 0.99894081
1.0 0.96673469 0.96510204 0.9655102 0.89533333 0.8750303 0.87442424 0.84636364 0.99169697 0.99665547 0.99893696


==> Data/Sim_fading_sum.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp bit_slicing L1_h L2_h L4_h aircomp_h L1p_h L2p_h L4p_h aircompp_h
0 0.02942467 0.01001015 0.00221355 0.01065294 0.06145969 0.03709277 0.01956861 0.12801544 0.02098765 0.03196841 0.0181681 0.01240881 0.02850786 0.06666238 0.04689265 0.02973971 0.14432419 
0.1 0.03217581 0.01077773 0.00267124 0.01065023 0.06098985 0.04090537 0.02180803 0.13121984 0.29098765 0.03227859 0.01933762 0.01313136 0.02878102 0.06808391 0.04641867 0.02894197 0.14676701
0.2 0.03282747 0.01255317 0.00542453 0.01524085 0.0605456 0.03935792 0.02119583 0.13003802 0.62580247 0.03246812 0.02021155 0.0138695 0.0299211 0.06812093 0.05288322 0.0287976 0.1553928
0.3 0.03442896 0.01661478 0.01013551 0.01671998 0.06289723 0.04524814 0.02518939 0.13135263 0.81604938 0.03644497 0.02341109 0.01865366 0.03288122 0.06844168 0.05325486 0.03097356 0.15189837
0.4 0.03519097 0.01834134 0.01360506 0.01947484 0.06498828 0.04589637 0.02582662 0.13769182 0.8408642 0.03761135 0.02841824 0.02300472 0.03704831 0.07329431 0.05182519 0.03415995 0.14931132
0.5 0.0387986 0.02364423 0.02045011 0.02676315 0.07186564 0.0521711 0.03202673 0.14218125 0.91049383 0.04394654 0.03173928 0.02569211 0.03892724 0.07693325 0.05794011 0.03794311 0.14748285
0.6 0.04515366 0.02913736 0.02478488 0.03518582 0.07584119 0.05179331 0.0316275 0.13680503 0.90160494 0.04762564 0.03858905 0.03025929 0.04771269 0.07614394 0.06039751 0.03958362 0.1527916
0.7 0.04726286 0.03329674 0.03076601 0.03218025 0.082 0.05501043 0.03458219 0.13959334 0.91592593 0.05094697 0.04172842 0.03569039 0.05663465 0.07930746 0.06383605 0.04498485 0.16170555
0.8 0.05341538 0.03970412 0.03521155 0.04224657 0.08158419 0.06214423 0.04004674 0.14081661 0.93197531 0.05833805 0.04756718 0.03870097 0.05447541 0.08541738 0.07264951 0.04789365 0.17026787
0.9 0.05866081 0.04904674 0.037758 0.06147327 0.08241052 0.06030389 0.04271841 0.15346026 0.9408642 0.06451872 0.0577297 0.04860735 0.05883176 0.09175357 0.07877659 0.05047656 0.17091309
1.0 0.06630961 0.05514909 0.04569711 0.05272027 0.08666595 0.07274314 0.04896784 0.16093511 0.94222222 0.06937193 0.05823356 0.05198942 0.0722074 0.1038928 0.08837436 0.05421284 0.18183148


==> Data/Sim_fading_sum_10.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp bit_slicing
0 0.61212121 0.38230303 0.1149697 0.72127273 0.70660606 0.57727273 0.3589697 0.85575758 0.02098765
0.05 0.62733333 0.43072727 0.14533333 0.72884848 0.71509091 0.59775758 0.4009697 0.87472727 0.09333333
0.1 0.65309091 0.50454545 0.21509091 0.7510303 0.73624242 0.62660606 0.44630303 0.87478788 0.29098765
0.15 0.65666667 0.57806061 0.3289697 0.77769697 0.76321212 0.64660606 0.47472727 0.87630303 0.53148148
0.2 0.66115152 0.63757576 0.41745455 0.78557576 0.76527273 0.67357576 0.5270303 0.87781818 0.62580247
0.25 0.6989697 0.66963636 0.50084848 0.78945455 0.77751515 0.71181818 0.53078788 0.88 0.70333333
0.3 0.70339394 0.67006061 0.55424242 0.79266667 0.77890909 0.73048485 0.57921212 0.886 0.81604938 
0.35 0.71418182 0.69345455 0.592 0.79927273 0.77933333 0.74248485 0.64181818 0.88866667 0.83987654
0.4 0.75842424 0.72812121 0.62818182 0.80206061 0.7889697 0.75309091 0.67442424 0.89593939 0.8408642
0.45 0.77054545 0.74006061 0.65612121 0.82787879 0.80587879 0.77593939 0.68181818 0.90133333 0.87333333
0.5 0.77630303 0.76309091 0.70309091 0.8410303 0.82006061 0.79036364 0.70951515 0.90466667 0.91049383
0.55 0.79478788 0.77606061 0.72193939 0.84842424 0.82515152 0.79757576 0.72842424 0.91606061 0.90481481
0.6 0.80581818 0.78527273 0.74430303 0.85127273 0.82551515 0.80624242 0.75878788 0.91684848 0.90160494
0.65 0.81036364 0.794 0.75054545 0.85751515 0.82854545 0.81642424 0.76290909 0.91775758 0.93851852
0.7 0.81787879 0.80909091 0.77115152 0.86272727 0.83854545 0.82115152 0.78563636 0.92187879 0.91592593
0.75 0.82757576 0.81309091 0.78187879 0.86812121 0.85115152 0.83830303 0.79351515 0.93006061 0.94259259
0.8 0.83266667 0.82818182 0.79812121 0.87624242 0.8569697 0.85127273 0.80121212 0.93509091 0.93197531
0.85 0.84248485 0.83884848 0.80987879 0.87648485 0.85806061 0.85690909 0.81175758 0.93630303 0.94382716
0.9 0.85775758 0.84587879 0.81630303 0.87909091 0.86521212 0.86369697 0.824 0.93763636 0.9408642
0.95 0.86327273 0.84872727 0.82618182 0.88490909 0.86818182 0.86660606 0.83684848 0.94781818 0.93333333
1.0 0.86587879 0.85333333 0.83545455 0.89533333 0.8750303 0.87442424 0.84636364 0.95466667 0.94222222


==> Data/Sim_fading_sum_25.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp
0 0.77733333 0.68836364 0.62448485 0.80393939 0.80036364 0.73993939 0.67081818 0.90860606 
0.05 0.77406061 0.6950303 0.62981818 0.81260606 0.80606061 0.74606061 0.67363636 0.90527273 
0.1 0.77751515 0.72600000 0.64315152 0.81472727 0.80715152 0.75436364 0.6770303 0.90842424 
0.15 0.78090909 0.73630303 0.64333333 0.8210303 0.81042424 0.76084848 0.68727273 0.9090303 
0.2 0.78006061 0.74763636 0.66121212 0.82509091 0.81187879 0.76866667 0.68969697 0.91151515 
0.25 0.79018182 0.76490909 0.68654545 0.82981818 0.82121212 0.78072727 0.70678788 0.91084848 
0.3 0.79578788 0.77569697 0.70836364 0.83030303 0.82357576 0.79275758 0.71936364 0.91654545 
0.35 0.80890909 0.78260606 0.71442424 0.83309091 0.82624242 0.79963636 0.73454545 0.91557576 
0.4 0.81733333 0.79618182 0.72309091 0.83763636 0.83824242 0.80442424 0.73818182 0.91969697 
0.45 0.82518182 0.80739394 0.74242424 0.84333333 0.83993939 0.81290909 0.76187879 0.92381818 
0.5 0.83133333 0.81327273 0.75654545 0.84393939 0.84121212 0.82375758 0.76854545 0.92793939 
0.55 0.84436364 0.82866667 0.77278788 0.8530303 0.85284848 0.83606061 0.78 0.92709091 
0.6 0.85042424 0.83072727 0.78121212 0.8550000 0.85333333 0.84163636 0.79836364 0.93975758 
0.65 0.85312121 0.84036364 0.78969697 0.85618182 0.85551515 0.84781818 0.80254545 0.93987879 
0.7 0.85751515 0.84751515 0.80442424 0.86818182 0.86233333 0.85393939 0.80981818 0.93763636 
0.75 0.86163636 0.85018182 0.80933333 0.86148485 0.86648485 0.86054545 0.81775758 0.93218182 
0.8 0.86660606 0.85684848 0.81672727 0.86630303 0.87175758 0.862 0.82012121 0.93866667 
0.85 0.87012121 0.86151515 0.83454545 0.88545455 0.87418182 0.86309091 0.8370303 0.93866667  
0.9 0.87484848 0.87036364 0.84042424 0.88612121 0.8770303 0.872548485 0.83739394 0.9429697 
0.95 0.87960606 0.87490909 0.83727273 0.89448485 0.88127273 0.87769697 0.83739394 0.95175758 
1.0 0.88430303 0.88169697 0.85484848 0.89260606 0.88660606 0.88290909 0.85115152 0.94545455


==> Data/Sim_fading_sum_5.dat <==
sigmah L1 L2 L4 aircomp L1p L2p L4p aircompp
0 0.77733333 0.68836364 0.62448485 0.80393939 0.80036364 0.73993939 0.67081818 0.90860606 
0.05 0.77406061 0.6950303 0.62981818 0.81260606 0.80606061 0.74606061 0.67363636 0.90527273 
0.1 0.77751515 0.72600000 0.64315152 0.81472727 0.80715152 0.75436364 0.6770303 0.90842424 
0.15 0.78090909 0.73630303 0.64333333 0.8210303 0.81042424 0.76084848 0.68727273 0.9090303 
0.2 0.78006061 0.74763636 0.66121212 0.82509091 0.81187879 0.76866667 0.68969697 0.91151515 
0.25 0.79018182 0.76490909 0.68654545 0.82981818 0.82121212 0.78072727 0.70678788 0.91084848 
0.3 0.79578788 0.77569697 0.70836364 0.83030303 0.82357576 0.79275758 0.71936364 0.91654545 
0.35 0.80890909 0.78260606 0.71442424 0.83309091 0.82624242 0.79963636 0.73454545 0.91557576 
0.4 0.81733333 0.79618182 0.72309091 0.83763636 0.83824242 0.80442424 0.73818182 0.91969697 
0.45 0.82518182 0.80739394 0.74242424 0.84333333 0.83993939 0.81290909 0.76187879 0.92381818 
0.5 0.83133333 0.81327273 0.75654545 0.84393939 0.84121212 0.82375758 0.76854545 0.92793939 
0.55 0.84436364 0.82866667 0.77278788 0.8530303 0.85284848 0.83606061 0.78 0.92709091 
0.6 0.85042424 0.83072727 0.78121212 0.8550000 0.85333333 0.84163636 0.79836364 0.93975758 
0.65 0.85312121 0.84036364 0.78969697 0.85618182 0.85551515 0.84781818 0.80254545 0.93987879 
0.7 0.85751515 0.84751515 0.80442424 0.86818182 0.86233333 0.85393939 0.80981818 0.93763636 
0.75 0.86163636 0.85018182 0.80933333 0.86148485 0.86648485 0.86054545 0.81775758 0.93218182 
0.8 0.86660606 0.85684848 0.81672727 0.86630303 0.87175758 0.862 0.82012121 0.93866667 
0.85 0.87012121 0.86151515 0.83454545 0.88545455 0.87418182 0.86309091 0.8370303 0.93866667  
0.9 0.87484848 0.87036364 0.84042424 0.88612121 0.8770303 0.872548485 0.83739394 0.9429697 
0.95 0.87960606 0.87490909 0.83727273 0.89448485 0.88127273 0.87769697 0.83739394 0.95175758 
1.0 0.88430303 0.88169697 0.85484848 0.89260606 0.88660606 0.88290909 0.85115152 0.94545455


==> Data/Sim_objective_prod.dat <==
K appro_3 opt_3 gap_3 upper_gap_3 appro_4 opt_4 gap_4 upper_gap_4
3 27 24 3 12.3 51 48 3 15.263
4 36 32 4 16.4 68 64 4 20.35
5 50 40 10 25 90 80 10 29.542
6 60 48 12 30 108 96 12 35.451
7 70 56 14 35 126 112 14 41.359
8 80 64 16 40 144 128 16 47.268
